AGN Jets and Winds in Polarised Light: The Case of Mrk 231

We present the results of a multi-frequency, multi-scale radio polarimetric study with the Very Large Array (VLA) of the Seyfert 1 galaxy and BALQSO, Mrk 231. We detect complex total and polarized intensity features in the source. Overall, the images indicate the presence of a broad, one-sided, curved outflow towards the south which consists of a weakly collimated jet with poloidal inferred magnetic fields, inside a broader magnetized ``wind'' or ``sheath'' component with toroidal inferred magnetic fields. The model of a kpc-scale weakly collimated jet/lobe in Mrk 231 is strengthened by its C-shaped morphology, steep spectral index throughout, complexities in the magnetic field structures, and the presence of self-similar structures observed on the 10-parsec-scale in the literature. The ``wind'' may comprise both nuclear starburst (close to the core) and AGN winds, where the latter maybe the primary contributor. Moving away from the core, the ``wind'' component may also comprise the outer layers (or ``sheath'') of a broadened jet. The inferred value of the (weakly collimated) jet production efficiency, $\eta_\mathrm{jet}\sim$0.01 is consistent with the estimates in the literature. The composite jet and wind outflow in Mrk 231 appears to be low-power and matter-dominated, and oriented at a small angle to our line of sight.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
